Exploiting GAN Internal Capacity for High-Quality Reconstruction of Natural Images

Generative Adversarial Networks (GAN) have demonstrated impressive results in modeling the distribution of natural images, learning latent representations that capture semantic variations in an unsupervised basis. Beyond the generation of novel samples, it is of special interest to exploit the ability of the GAN generator to model the natural image manifold and hence generate credible changes when manipulating images. However, this line of work is conditioned by the quality of the reconstruction. Until now, only inversion to the latent space has been considered, we propose to exploit the representation in intermediate layers of the generator, and we show that this leads to increased capacity. In particular, we observe that the representation after the first dense layer, present in all state-of-the-art GAN models, is expressive enough to represent natural images with high visual fidelity. It is possible to interpolate around these images obtaining a sequence of new plausible synthetic images that cannot be generated from the latent space. Finally, as an example of potential applications that arise from this inversion mechanism, we show preliminary results in exploiting the learned representation in the attention map of the generator to obtain an unsupervised segmentation of natural images.

==> images_88_jpg/README.txt <==
This directory contains examples of inverted images.

+) inverted_generated_latent: includes examples of generated images inverted to
   the latent space (they can be reconstructed with high fidelity).

+) inverted_real_latent: includes examples of real images inverted to the latent
   space (reconstructions are semantically related to the target image).

+) inverted_real_dense:
   Sub directories:

   -> reconstructions: includes examples of real images inverted to the output
      space of the first dense layer with the two-step optimization (the quality
      of the reconstructions is considerably higher than reconstructions on the
      latent space).

   -> interpolation_delta: includes examples of linear interpolation in the
      space of the dense layer, between G_1(z*) and G_1(z*+delta*). That means,
      the output of:

        G_2(G_1(z*) + alpha * delta*)   with alpha in [0,1]

      (left-most image is the target real image).

   -> interpolation_random: includes examples of linear interpolation in the
      space of the dense layer, between G_1(z_delta) and G_1(z_random). That
      means, the output of:

        G_2(h_1 * alpha + h_2 * (alpha-1))   with alpha in [0,1]
        where h_1 = G_1(z*) + delta*
              h_2 = G_1(z_random)  with z_random ~ N(0,1)

   -> interpolation_intra_class: includes examples of linear interpolation in
      the space of the dense layer, between G_1(z_1*+delta_1*) and
      G_1(z_2*+delta_2*), two reconstructions of different real images in the
      same class. That means, the output of:

        G_2(h_1 * alpha + h_2 * (alpha-1))   with alpha in [0,1]
        where h_1 = G_1(z_1*) + delta_1*
              h_2 = G_1(z_2*) + delta_2*

      Left-most and right-most images are original real images.
      The first row represent the linear interpolation between reconstructions
      in the latent space (z_* and z_2*).
      The second row represent the linear interpolation between reconstruction
      in the dense layer (h_1 and h_2).

   -> segmentation: includes examples of segmented real images, clustering the
      self-attention map in the non-local block of BigGAN. First, images are
      inverted to the dense layer with the two-step optimization, obtaining a
      representation h* = G_1(z*)+delta*. Let G_att represent the mapping from
      the dense layer to the attention map. Then, we cluster the output of
      G_att(h*) and generate a segmentation of the image for different number of
      clusters (8, 20, 40).

